Dust and the intrinsic spectral index of quasar variations: hints of finite stress at the innermost stable circular orbit

We present a study of 9242 spectroscopically-confirmed quasars with multi-epoch ugriz photometry from the SDSS Southern Survey. By fitting a separable linear model to each quasar's spectral variations, we decompose their five-band spectral energy distributions into variable (disc) and non-variable (host galaxy) components. In modelling the disc spectra, we include attenuation by dust on the line of sight through the host galaxy to its nucleus. We consider five commonly used attenuation laws, and find that the best description is by dust similar to that of the Small Magellanic Cloud, inferring a lack of carbonaceous grains from the relatively weak 2175AA absorption feature. We go on to construct a composite spectrum for the quasar variations spanning 700 to 8000AA. By varying the assumed power-law $L_{\nu}\propto\nu^\alpha$ spectral slope, we find a best-fit value $\alpha=0.71\pm0.02$, excluding at high confidence the canonical $L_{\nu}\propto\nu^{1/3}$ prediction for a steady-state accretion disc with a $T\propto r^{-3/4}$ temperature profile. The bluer spectral index of the observed quasar variations instead supports the model of Mummery & Balbus in which a steeper temperature profile, $T\propto r^{-7/8}$, develops as a result of finite magnetically-induced stress at the innermost stable circular orbit extracting energy and angular momentum from the black hole spin.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> Spectral Index of Quasar Variations Arxiv/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
